ARIST: An Effective API Argument Recommendation Approach

Learning and remembering to use APIs are difficult. Several techniques have been proposed to assist developers in using APIs. Most existing techniques focus on recommending the right API methods to call, but very few techniques focus on recommending API arguments. In this paper, we propose ARIST, a novel automated argument recommendation approach which suggests arguments by predicting developers' expectations when they define and use API methods. To implement this idea in the recommendation process, ARIST combines program analysis (PA), language models (LMs), and several features specialized for the recommendation task which consider the functionality of formal parameters and the positional information of code elements (e.g., variables or method calls) in the given context. In ARIST, the LMs and the recommending features are used to suggest the promising candidates identified by PA. Meanwhile, PA navigates the LMs and the features working on the set of the valid candidates which satisfy syntax, accessibility, and type-compatibility constraints defined by the programming language in use. Our evaluation on a large dataset of real-world projects shows that ARIST improves the state-of-the-art approach by 19% and 18% in top-1 precision and recall for recommending arguments of frequently-used libraries. For general argument recommendation task, i.e., recommending arguments for every method call, ARIST outperforms the baseline approaches by up to 125% top-1 accuracy. Moreover, for newly-encountered projects, ARIST achieves more than 60% top-3 accuracy when evaluating on a larger dataset. For working/maintaining projects, with a personalized LM to capture developers' coding practice, ARIST can productively rank the expected arguments at the top-1 position in 7/10 requests.

==> 4.ArgRec/4.1.Indentify_valid_candidates_bk.txt <==
\subsection{Identifying Valid Candidates}

%-------------------------------------------------------------------
% general objective: Xác định tất cả type valid, accessible và correct syntax candidates (valid candidates)
% Để xác định được valid candidates cần những thông tin gì? 
%   - expected data type 
%       + Cần xác định được method call: caller object, method name và return type (trong trường hợp overloading)
%   - coding context
% Process gồm: Xác định expected data type -> Xác định valid variables, static constants -> generate candidates
% 1. Xác định expected data type
%       Dựa vào method name -> xác định được data type of the corresponding formal parameter
%       Trong một số ngôn ngữ, ví dụ Java,  có kế thừa, compatible types có thể được thay thế nhau -> xây dựng class hierachy để có thể xác định tất cả các methods phù hợp và xác định được compatible types
%       Trong trường hợp method call là methods của một collection class -> thường có kiểu generic -> số lượng candidates có thể rất nhiều -> dựa vào recent usage of the corresponding caller object để xác định kiểu tương ứng của Key, Value
%       Trong trường hợp kiểu Object (ví dụ equals) thì sao?
% 2. Xác định accessible variables và static constants
%       Lý do cần phải xác định trước danh sách valid variables và static constants?
%       Cách làm:
%           - Với static constants: lấy tất static constants? từ các nguồn?
%           - Với variables: dựa vào coding context -> lấy tất cả accessible variables in compatible types?
% 3. Generate candidates
%       supported expression types: qualifier name, field access, string literal.....
%       Các kiểu này được chia dựa vào đâu? Tại sao support những kiểu này? 
%       Xây dựng rule/syntax cho mỗi kiểu -> Dựa vào list of variables và constants xác định ở bước 2, sinh các candidates theo rule tương ứng.
%       Mỗi vị trí gợi ý sẽ gồm candidates sinh ra theo tất cả các kiểu trên.
%--------------------------------------------------------------------




%Cuong, create a separated file
To identify valid candidates, the PA phrase needs to generate an expression that satisfies two conditions: Java syntax and semantic. With the syntax, it must be followed by documents from Oracle\footnote{https://docs.oracle.com}. And besides the semantic, this study also takes about data type and accessibility.

Each valid candidates is an expression in Java. In this study, we support \textbf{n} expressions: (1) qualifier name, (2) field access, (3) string literal, (4) number literal, (5) boolean literal, (6) null literal, (7) type literal, (8) method invocation, (9) array access, (10) array creation, (11) object creation, (12) cast expression, (13) method reference, (14) lambda. We do not implement support for parenthesized expressions like PARC\cite{PARC} because that expression is complicated, including another expression on clauses. However, we support super expression and two newer syntaxes are method reference and lambda.

The idea in this process is using variables, constants from the context to create more complicated expressions. To make it, we need some information about data type in Section \ref{classhierarchy} and parse variables/constants from current context. Last, in Section \ref{objectmapping}, we introduce a technique to reduce the number of candidates to optimize accuracy on the set of candidates.

\subsubsection{Class hierarchy}
\label{classhierarchy}
To determine the valid data types of an object for a parameter position, we need to compare the type of that object with parameter type, so a map of all classes on the current project is created, which is called by \texttt{class hierarchy}. It contains two classes' relations - extends and implements the interface in Java in particular. Based on those pieces of information, we can check data types of two objects from two classes that can be assigned to each other or not. This comparison will be the basic rule of semantics in the PA phrase. To do this, we parse all source code files in the current project to get all class declarations that contain classes' relations while the first time the user opens that project in the editor. With run-time source code, we process it with the same method as project source code, however, we do it only one time with each run-time version to save it and load it to cache storage.

\subsubsection{Initial the variable scope list}
The first step to generate valid candidates is finding all variables and constants from context. The generation starts with text cursor to parent block, current method body, current class and parent class that extends from the current class. Specifically, at this step, we analyze the DFG to determine all flows of a variable in the source code. While scanning all variables to find the variable list, we will consider the accessibility of the current variable. If a variable is a field of the super class and it also has an access modifier is \texttt{private}, this variable will be ignored.

\subsubsection{Determine expected parameter type}
\textbf{Selecting the method:} The other studies like Precise and PARC only work after the user selects the method, if method overloading occurs in Java code\footnote{https://docs.oracle.com/javase/tutorial/java/javaOO/methods.html} then those studies are not able to recommend. For example, in the case above Figure \ref{fig:codeexample1}, the method is named \texttt{getPosition} but when looking at its declaration in the \texttt{Tools} class, it is found that there are three methods with the same name are declared in this class. This is the method overloading technique when methods have the same name in Java. First, we consider accessibility and remove all the \texttt{private} methods that do not belong to the current class. Then, based on the context, we will filter methods that can be accepted. The context pieces of information, that on this phase consider is return type of method, two data types on two hand sides of an assignment, data type on prefix/infix/postfix expressions, the method call on a condition expression, the method call is an argument of another method call. For example, when the method call is on the right-hand side of the expression returning an integer number, the method to be used here must return the numeric type \texttt{public int getPosition(int)}.

\textbf{Finding parameter data type:} Each method invocation, which has not been completed, binds with many method declarations when overloading is used. With an argument position and list \texttt{n} method declaration, that argument will map with maximum \texttt{n} parameter types. The next thing to do is generating candidates phase to found expression which can assign with data types that are found.

\subsubsection{Candidate generation}
In this section, we will create expressions that will be a valid candidate. Those expressions follow the rule on Table \ref{syntaxrule}. There are two types of expression that are classified by origin: from context and from  static constant.

\begin{table}[h]
\begin{tabular}{|l|l|}
\hline
Expression        & Syntax rule                                                                            \\ \hline
Qualifier name    & \textless{}VARIABLE\textgreater{}                                               \\ \hline
Field access      & \textless{}EXPRESSION\textgreater{}.\textless{}FIELD NAME\textgreater{}         \\ \hline
String literal    & ""                                                                              \\ \hline
Number literal    & 0                                                                               \\ \hline
Boolean literal   & true/false                                                                      \\ \hline
Null literal      & null                                                                            \\ \hline
Type literal      & \textless{}CLASS NAME\textgreater{}.class                                       \\ \hline
Method invocation & \textless{}EXPRESSION\textgreater{}.\textless{}METHOD NAME\textgreater{}(       \\ \hline
Array access      & \textless{}EXPRESSION\textgreater{}.{[}\textless{}I\textgreater{}{]}            \\ \hline
Array creation    & new \textless{}CLASS NAME\textgreater{}{[}{]}(                                  \\ \hline
Object creation   & new \textless{}CLASS NAME\textgreater{}(                                        \\ \hline
Cast expression   & (\textless{}CLASS NAME\textgreater{}) \textless{}EXPRESSION\textgreater{}       \\ \hline
Method reference  & \textless{}CLASS NAME\textgreater{}:\textless{}STATIC METHOD NAME\textgreater{} \\ \hline
Lambda            & \{\textless{}VARIABLE\textgreater -\textgreater \{\}\}                          \\ \hline
\end{tabular}
\caption{Expression syntax rule}
\label{syntaxrule}
\end{table}

\textbf{Generation candidates from context:} In the previous steps, we have all variables constants from the current scope context, which are elements for candidate expressions. With each variable, we will find all expressions from all supported types from that variable. For example, a string variable \texttt{str} is a prefix of a method invocation expression, which is \texttt{str.length()}. This expression can be a candidate for a parameter with a data type that is an integer number.

\begin{figure}[h]

\begin{verbatim}
// Example.java
class Tools{
    public String title;
    public long getPosition(boolean o){...}
    public String getPosition(String s){...}
    public int getPosition{...}
}
public class Example{
    public static void main() {
        Tools tool = new Tool();
        long position = tool.getPosition(...
    }    
}
\end{verbatim}
\caption{Code example 1}
\label{fig:codeexample1}
\end{figure}

\textbf{Static constant candidates:}
Besides candidates from the expression of the variables, 11.65\% arguments are constants and static method/field accesses. To handle this, we will collect all classes' information about the static fields and static methods, call it by the static member. Based on the accessibility modifier of those static members and current context, , a set of candidates is generated which are static access expressions. Combining candidates generated from variables and candidates from static members, the resulting output is a set of valid candidates.

\subsubsection{Object Mapping}
\label{objectmapping}
An issue detected in our research progress is that when a parameter is declared by \texttt{java.lang.Object}, it can accept all candidates with any data type. This is the reason why there are so many test cases in which our method predicts a lot of candidates \~ 121K candidates.

When reviewing the test cases, we see some \texttt{java.lang.Object} parameters, those have the same name with type parameters on generic type\footnote{https://docs.oracle.com/javase/tutorial/java/generics/types.html}. For example, \texttt{java.util.HashMap}\footnote{https://docs.oracle.com/javase/8/docs/api/java/util/HashMap.html} class on Table. \ref{fig:hashmap} declares a method which is "containsKey" having one argument with Object as the data type. Besides, there is a parameter named "key", which has the same name as another parameter of method "put". However, that parameter from "put" has the data type "K", which is a type parameter of a generic type. In fact, the developer will only put into "containsKey" method with a key that has the same data type as those keys put to that object by the \texttt{put} method.

The idea is based on the previous usages of type argument generic type to compare and map to an \texttt{Object} parameter with the same name. Within JDK8 (8u74), we found 247 usage cases for mapping from \texttt{Object} to a type parameter of generic type. When applying that method to identifying valid candidates on Netbeans and Eclipse, the number of candidates from Object map with \texttt{Integer} reduces 44.5\%, and with \texttt{boolean} is 99.6\%. The number of candidates will reduce by over 99\% if the \texttt{Object} is mapped with a class not belonging to JDK. Overall, the number of candidates of Netbeans and Eclipse reduces 4.91\% on all test cases, and accuracy reduces by less than 0.01\%.

\begin{table}[H]
\caption{java.util.HashMap}        
\begin{tabular}{|l|l|}
\hline
Return type & Method                  \\ \hline
boolean     & containsKey(Object key) \\ \hline
V           & put(K key, V value) \\ \hline
\end{tabular}
\label{fig:hashmap}
\end{table}

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


